The effects of increasing velocity on the tractive performance of planetary rovers

An emerging paradigm is being embraced in the conceptualization of future planetary exploration missions. Ambitious objectives and increasingly demanding mission constraints stress the importance associated with faster surface mobility. Driving speeds approaching or surpassing 1 m/s have been rarely used and their effect on performance is today unclear. This study presents experimental evidence and preliminary observations on the impact that increasing velocity has on the tractive performance of planetary rovers. Single-wheel driving tests were conducted using two different metallic, grousered wheels-one rigid and one flexible-over two different soils, olivine sand and CaCO3-based silty soil. Experiments were conducted at speeds between 0.01-1 m/s throughout an ample range of slip ratios (5-90%). Three performance metrics were evaluated: drawbar pull coefficient, wheel sinkage, and tractive efficiency. Results showed similar data trends among all the cases investigated. Drawbar pull and tractive efficiency considerably decreased for speeds beyond 0.2 m/s. Wheel sinkage, unlike what published evidence suggested, increased with increasing velocities. The flexible wheel performed the best at 1m/s, exhibiting 2 times higher drawbar pull and efficiency with 18% lower sinkage under low slip conditions. Although similar data trends were obtained, a different wheel-soil interactive behavior was observed when driving over the different soils. Overall, despite the performance reduction experienced at higher velocities, a speed in the range of 0.2-0.3 m/s would enable 5-10 times faster traverses, compared to current rovers driving capability, while only diminishing drawbar pull and efficiency by 7%. The measurements collected and the analysis presented here lay the groundwork for initial stages in the development of new locomotion subsystems for planetary surface exploration. At the same time...

==> manifest.txt <==
% Copyright 2007-2018 Elsevier Ltd
%
% This file is part of the 'Elsarticle Bundle'.
% ---------------------------------------------
%
% It may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.2
% of this license or (at your option) any later version.
% The latest version of this license is in
%    http://www.latex-project.org/lppl.txt
% and version 1.2 or later is part of all distributions of LaTeX
% version 1999/12/01 or later.
%
% The list of all files belonging to the LaTeX 'Elsarticle Bundle' is
% given in the file `manifest.txt'.
%
% CONTENTS OF THE ELSARTICLE BUNDLE
% ===============================

Directory elsarticle/

elsarticle.dtx
        Main package with driver

elsarticle.ins
  installer for elsarticle.dtx

elsarticle-harv.bst
  bibliographic style for author-year citation

elsarticle-num.bst
  bibliographic style for numbered citation

elsarticle-num-names.bst
  bibliographic style for numbered citation + new natbib options

elsarticle-template-harv.tex
  article template for a document with author-year citation
 
elsarticle-template-num.tex
  article template for a document with numbered citation

manifest.txt
  this file

README
  small readme documentation

Directory elsarticle/doc/

The following files are graphic files needed for creating pdf output
of the documentation from elsdoc.tex:

 1pseperateaug.pdf
 1psingleauthorgroup.pdf
 elstest-1pdoubleblind.pdf
 elstest-1p.pdf
 elstest-3pd.pdf
 elstest-3p.pdf
 elstest-5p.pdf
 jfigs.pdf

elsdoc.tex  -- LaTeX source file of documentation
elsdoc.pdf  -- documentation for elsarticle.cls

The following files are files written out every time elsdoc.tex is
compiled:

 elsdoc.aux
 elsdoc.log
 elsdoc.out
 tmp.tex

Auxiliary packages needed to generate pdf output from elsdoc.tex:

 rvdtx.sty
 pdfwidgets.sty


